DeepPSL: End-to-end perception and reasoning

We introduce DeepPSL a variant of probabilistic soft logic (PSL) to produce an end-to-end trainable system that integrates reasoning and perception. PSL represents first-order logic in terms of a convex graphical model -- hinge-loss Markov random fields (HL-MRFs). PSL stands out among probabilistic logic frameworks due to its tractability having been applied to systems of more than 1 billion ground rules. The key to our approach is to represent predicates in first-order logic using deep neural networks and then to approximately back-propagate through the HL-MRF and thus train every aspect of the first-order system being represented. We believe that this approach represents an interesting direction for the integration of deep learning and reasoning techniques with applications to knowledge base learning, multi-task learning, and explainability. Evaluation on three different tasks demonstrates that DeepPSL significantly outperforms state-of-the-art neuro-symbolic methods on scalability while achieving comparable or better accuracy.

==> hyper_lr.csv <==
epochs,l1_l2_0.002,v1_l2_0.002,v1_l2_0.02,l1_l2_0.02,l1_l2_0.1,v1_l2_0.1
1.0,1.0,0.066,0.154,0.9986618757247924,0.9959328174591064,0.066
2.0,0.9947450160980223,0.072,0.302,0.9469647407531738,0.919097661972046,0.302
3.0,0.9856756925582886,0.302,0.302,0.8983638286590576,0.9149136543273926,0.302
4.0,0.9709651470184326,0.302,0.328,0.8412158489227295,0.8954236507415771,0.302
5.0,0.9460381269454956,0.302,0.508,0.7779595851898193,0.8838413953781128,0.302
6.0,0.918562650680542,0.302,0.532,0.7174999713897705,0.8272634744644165,0.394
7.0,0.896680474281311,0.302,0.534,0.691733717918396,0.8002957105636597,0.43
8.0,0.886629581451416,0.302,0.558,0.6616581678390503,0.8095879554748535,0.484
9.0,0.8625164031982422,0.304,0.604,0.6264101266860962,0.7188613414764404,0.532
10.0,0.8382701873779297,0.386,0.626,0.5943400859832764,0.6523056030273438,0.572
11.0,0.8207151889801025,0.432,0.648,0.5760544538497925,0.5829036235809326,0.648
12.0,0.8046145439147949,0.438,0.71,0.5327401161193848,0.5661736726760864,0.65
13.0,0.7910610437393188,0.438,0.704,0.5101808309555054,0.5606436729431152,0.656
14.0,0.7761343717575073,0.452,0.714,0.4982059001922607,0.5126757621765137,0.708
15.0,0.7605271339416504,0.482,0.718,0.4934117794036865,0.5083353519439697,0.7
16.0,0.743127703666687,0.508,0.734,0.4878047704696655,0.4240021705627441,0.784
17.0,0.7222431898117065,0.516,0.738,0.4856327772140503,0.4166316986083984,0.776
18.0,0.6987297534942627,0.544,0.728,0.477459192276001,0.4165931940078735,0.786
19.0,0.672646164894104,0.564,0.724,0.4767177104949951,0.4035626649856567,0.78
20.0,0.6634312868118286,0.578,0.712,0.4787836074829101,0.3766067028045654,0.798
21.0,0.6467565298080444,0.58,0.716,0.4715006351470947,0.3574426174163818,0.788
22.0,0.6274303197860718,0.606,0.73,0.4691050052642822,0.3535540103912353,0.804
23.0,0.6187864542007446,0.6,0.738,0.4678572416305542,0.3612797260284424,0.798
24.0,0.6103209257125854,0.594,0.726,0.4605840444564819,0.3552494049072265,0.802
25.0,0.6031118631362915,0.618,0.728,0.4466655254364013,0.3563059568405151,0.79
26.0,0.5900125503540039,0.614,0.776,0.419527530670166,0.3530867099761963,0.812
27.0,0.5764437913894653,0.634,0.764,0.4161995649337768,0.355642557144165,0.78
28.0,0.5552805662155151,0.644,0.776,0.4114601612091064,0.3469223976135254,0.8
29.0,0.5458492040634155,0.634,0.778,0.4100967645645141,0.3431848287582397,0.79
30.0,0.5446860790252686,0.654,0.784,0.4130182266235351,0.3509193658828735,0.79
31.0,0.5300629138946533,0.672,0.772,0.4043132066726684,0.344570517539978,0.802
32.0,0.5216904878616333,0.678,0.784,0.393123984336853,0.3451805114746094,0.794
33.0,0.5116628408432007,0.684,0.808,0.3754631280899048,0.3420612812042236,0.794
34.0,0.5105116367340088,0.682,0.794,0.3597153425216675,0.3361538648605346,0.808
35.0,0.5165606737136841,0.676,0.798,0.3641009330749511,0.3377959728240967,0.792
36.0,0.5040086507797241,0.688,0.818,0.3666291236877441,0.3436236381530761,0.794
37.0,0.500123143196106,0.69,0.818,0.359386682510376,0.3390493392944336,0.8
38.0,0.5022264719009399,0.696,0.808,0.3616000413894653,0.3401881456375122,0.8
39.0,0.4958224296569824,0.688,0.816,0.3535712957382202,0.3314592838287353,0.816
40.0,0.4962414503097534,0.688,0.814,0.3479992151260376,0.33210289478302,0.806
41.0,0.4910453557968139,0.702,0.806,0.3548396825790405,0.3324334621429443,0.804
42.0,0.4942741394042969,0.69,0.796,0.3441455364227295,0.3332180976867676,0.794
43.0,0.4836554527282715,0.706,0.806,0.3544483184814453,0.3308442831039428,0.8
44.0,0.4800196886062622,0.71,0.81,0.3501597642898559,0.3325270414352417,0.798
45.0,0.4824001789093017,0.704,0.806,0.3538168668746948,0.3241541385650635,0.784
46.0,0.4759935140609741,0.694,0.804,0.3360145092010498,0.3233019113540649,0.814
47.0,0.4773076772689819,0.708,0.8,0.3512049913406372,0.33156418800354,0.788
48.0,0.4758960008621216,0.702,0.796,0.3386522531509399,0.3259938955307007,0.806
49.0,0.480297327041626,0.7,0.818,0.3378632068634033,0.3239818811416626,0.8
50.0,0.4701471328735351,0.71,0.82,0.3430404663085937,0.321358323097229,0.79
51.0,0.4738481044769287,0.704,0.806,0.3502011299133301,0.3256930112838745,0.796
52.0,0.4636194705963135,0.692,0.802,0.3367080688476562,0.3242013454437256,0.796
53.0,0.4596196413040161,0.706,0.808,0.3374607563018799,0.3301342725753784,0.786
54.0,0.4587849378585815,0.69,0.802,0.3392887115478515,0.31777024269104,0.79
55.0,0.4525676965713501,0.714,0.816,0.3295412063598633,0.320671796798706,0.788
56.0,0.4548497200012207,0.718,0.804,0.333716869354248,0.318619966506958,0.796
57.0,0.4393024444580078,0.714,0.792,0.3261187076568603,0.3154692649841308,0.794
58.0,0.4339288473129272,0.726,0.802,0.3316245079040527,0.3165000677108764,0.804
59.0,0.430474042892456,0.73,0.79,0.3321996927261352,0.3156599998474121,0.802
60.0,0.4320471286773681,0.722,0.8,0.3284204006195068,0.3179373741149902,0.79
61.0,0.4225400686264038,0.72,0.804,0.327633261680603,0.3185418844223022,0.8
62.0,0.4183107614517212,0.722,0.808,0.3276118040084839,0.3176822662353515,0.78
63.0,0.4128042459487915,0.714,0.798,0.3218379020690918,0.3118993043899536,0.786
64.0,0.4150410890579223,0.722,0.81,0.3230327367782593,0.3128781318664551,0.774
65.0,0.410218596458435,0.722,0.806,0.3292304277420044,0.3142628669738769,0.8
66.0,0.4164280891418457,0.72,0.8,0.3098728656768799,0.3158124685287475,0.784
67.0,0.4117876291275024,0.732,0.796,0.3256275653839111,0.3186773061752319,0.788
68.0,0.4060184955596924,0.736,0.81,0.3356916904449463,0.3105247020721435,0.778
69.0,0.4075056314468384,0.724,0.8,0.3141959905624389,0.3091623783111572,0.792
70.0,0.4054684638977051,0.736,0.794,0.3186208009719848,0.308867335319519,0.798
71.0,0.3994745016098022,0.736,0.802,0.3218158483505249,0.318732738494873,0.78
72.0,0.4100034236907959,0.728,0.796,0.3230501413345337,0.2970472574234009,0.784
73.0,0.3959332704544067,0.74,0.782,0.3144154548645019,0.3093149662017822,0.778
74.0,0.4014842510223388,0.732,0.788,0.3199814558029175,0.3063763380050659,0.786
75.0,0.3926467895507812,0.734,0.792,0.3135943412780761,0.306477427482605,0.802
76.0,0.3953425884246826,0.742,0.802,0.3218158483505249,0.318732738494873,0.78
77.0,0.3906203508377075,0.742,0.796,0.3230501413345337,0.2970472574234009,0.784
78.0,0.394585371017456,0.726,0.782,0.3144154548645019,0.3093149662017822,0.778
79.0,0.3892213106155395,0.734,0.788,0.3199814558029175,0.3063763380050659,0.786
80.0,0.3846683502197265,0.74,0.792,0.3135943412780761,0.306477427482605,0.802
81.0,0.3801655769348144,0.714,0.81,0.3356916904449463,0.3105247020721435,0.778
82.0,0.376927375793457,0.74,0.8,0.3141959905624389,0.3091623783111572,0.792
83.0,0.3610613346099853,0.732,0.794,0.3186208009719848,0.308867335319519,0.798
84.0,0.3551217317581177,0.746,0.802,0.3218158483505249,0.318732738494873,0.78
85.0,0.348379373550415,0.742,0.796,0.3230501413345337,0.2970472574234009,0.784
86.0,0.3545252084732055,0.76,0.782,0.3144154548645019,0.3093149662017822,0.778
87.0,0.3491405248641968,0.756,0.788,0.3199814558029175,0.3063763380050659,0.786
88.0,0.3494393825531006,0.758,0.792,0.3135943412780761,0.306477427482605,0.802
89.0,0.3432859182357788,0.782,0.81,0.3356916904449463,0.3105247020721435,0.778
90.0,0.3397728204727173,0.772,0.8,0.3141959905624389,0.3091623783111572,0.792
91.0,0.3256922960281372,0.778,0.796,0.3230501413345337,0.2970472574234009,0.784
92.0,0.3348578214645386,0.768,0.782,0.3144154548645019,0.3093149662017822,0.778
93.0,0.3295490741729736,0.78,0.788,0.3199814558029175,0.3063763380050659,0.786
94.0,0.3318260908126831,0.772,0.792,0.3135943412780761,0.306477427482605,0.802
95.0,0.3294634819030761,0.77,0.802,0.3218158483505249,0.318732738494873,0.78
96.0,0.3246997594833374,0.776,0.802,0.3218158483505249,0.318732738494873,0.78
97.0,0.335676908493042,0.774,0.796,0.3230501413345337,0.2970472574234009,0.784
98.0,0.321394681930542,0.782,0.782,0.3144154548645019,0.3093149662017822,0.778
99.0,0.3095767498016357,0.786,0.788,0.3199814558029175,0.3063763380050659,0.786
100.0,0.320574402809143,0.78,0.792,0.3135943412780761,0.306477427482605,0.802


==> hyper_reg.csv <==
,Unnamed: 0,epochs,l1_reg_0.04,v1_reg_0.04,l1_reg_0.2,v1_reg_0.2,l1_reg_0.12,v1_reg_0.12
0,0,1.0,0.995079517364502,0.13,0.9934487342834472,0.11,0.9955489635467529,0.13
1,1,2.0,0.940427303314209,0.302,0.940949559211731,0.302,0.9472382068634033,0.302
2,2,3.0,0.877800464630127,0.302,0.8899555206298828,0.302,0.8987313508987427,0.302
3,3,4.0,0.8295412063598633,0.436,0.83695387840271,0.436,0.874268651008606,0.302
4,4,5.0,0.7978014945983887,0.434,0.8112506866455078,0.412,0.7970635890960693,0.486
5,5,6.0,0.7530364990234375,0.548,0.7860182523727417,0.434,0.7506135702133179,0.4
6,6,7.0,0.7088065147399902,0.524,0.75087571144104,0.434,0.7010589838027954,0.526
7,7,8.0,0.678674578666687,0.56,0.6997712850570679,0.524,0.6819330453872681,0.498
8,8,9.0,0.6663391590118408,0.564,0.6636358499526978,0.534,0.6631186008453369,0.536
9,9,10.0,0.6362627744674683,0.566,0.6142241954803467,0.6,0.6455914974212646,0.532
10,10,11.0,0.600128173828125,0.644,0.5563945770263672,0.652,0.6080803871154785,0.582
11,11,12.0,0.5695031881332397,0.654,0.5197536945343018,0.692,0.5758821964263916,0.63
12,12,13.0,0.5301027297973633,0.71,0.4996498823165893,0.682,0.5552564859390259,0.624
13,13,14.0,0.5114127397537231,0.72,0.4913911819458008,0.692,0.528252363204956,0.682
14,14,15.0,0.5009851455688477,0.71,0.478995680809021,0.698,0.49910426139831543,0.716
15,15,16.0,0.4877209663391113,0.718,0.475078821182251,0.696,0.47768735885620117,0.704
16,16,17.0,0.4917255640029907,0.724,0.4705965518951416,0.694,0.47551536560058594,0.696
17,17,18.0,0.4714770317077636,0.714,0.4695454835891723,0.694,0.47404348850250244,0.71
18,18,19.0,0.4764615297317505,0.716,0.4652206897735595,0.686,0.46716880798339844,0.706
19,19,20.0,0.4582186937332153,0.724,0.4623242616653442,0.694,0.4599524736404419,0.718
20,20,21.0,0.445928692817688,0.732,0.4583746194839477,0.708,0.4331169128417969,0.732
21,21,22.0,0.4302529096603393,0.744,0.4631377458572387,0.702,0.41498684883117676,0.748
22,22,23.0,0.4058276414871216,0.764,0.4548203945159912,0.7,0.4202389717102051,0.754
23,23,24.0,0.3915079832077026,0.772,0.4561865329742431,0.688,0.4175732135772705,0.754
24,24,25.0,0.3802367448806762,0.808,0.4534803628921509,0.702,0.40730416774749756,0.748
25,25,26.0,0.3872863054275512,0.798,0.4503623247146606,0.696,0.39933252334594727,0.76
26,26,27.0,0.3762320280075073,0.788,0.448938250541687,0.706,0.3994189500808716,0.766
27,27,28.0,0.3824896812438965,0.794,0.4541031122207641,0.702,0.4055114984512329,0.762
28,28,29.0,0.3640912771224975,0.79,0.4483457803726196,0.71,0.39319944381713867,0.766
29,29,30.0,0.3735582828521728,0.81,0.4437661170959472,0.706,0.39933300018310547,0.756
30,30,31.0,0.3621789216995239,0.826,0.4472087621688843,0.698,0.39266419410705566,0.766
31,31,32.0,0.3627053499221802,0.8,0.4475184679031372,0.706,0.3748670816421509,0.772
32,32,33.0,0.3637100458145141,0.816,0.4435901641845703,0.7,0.3557779788970947,0.8
33,33,34.0,0.3551157712936401,0.808,0.4410598278045654,0.7,0.35627448558807373,0.798
34,34,35.0,0.3630805015563965,0.794,0.4422154426574707,0.71,0.3511240482330322,0.788
35,35,36.0,0.3603278398513794,0.802,0.4416484832763672,0.688,0.34185636043548584,0.788
36,36,37.0,0.3526289463043213,0.82,0.4379729032516479,0.706,0.3449143171310425,0.794
37,37,38.0,0.3471322059631347,0.806,0.4359445571899414,0.7,0.3405517339706421,0.804
38,38,39.0,0.3497680425643921,0.784,0.4248030185699463,0.702,0.33554065227508545,0.806
39,39,40.0,0.344096302986145,0.804,0.3975535631179809,0.726,0.3477858304977417,0.798
40,40,41.0,0.3426206111907959,0.804,0.3949443101882934,0.734,0.3366967439651489,0.806
41,41,42.0,0.3460291624069214,0.804,0.4001007080078125,0.722,0.3339647054672241,0.798
42,42,43.0,0.3377496004104614,0.806,0.3942800760269165,0.73,0.33139514923095703,0.802
43,43,44.0,0.3424950838088989,0.806,0.3898247480392456,0.728,0.3346095085144043,0.81
44,44,45.0,0.3427550792694092,0.778,0.392938494682312,0.734,0.3297785520553589,0.808
45,45,46.0,0.3363317251205444,0.796,0.38784921169281,0.746,0.33277666568756104,0.796
46,46,47.0,0.3397127389907837,0.796,0.3943990468978882,0.744,0.3251049518585205,0.81
47,47,48.0,0.3373260498046875,0.796,0.4003419876098633,0.726,0.32542872428894043,0.814
48,48,49.0,0.3296736478805542,0.79,0.3893172740936279,0.728,0.32976412773132324,0.788
49,49,50.0,0.3351321220397949,0.818,0.3832119703292846,0.734,0.31973767280578613,0.81
50,50,51.0,0.3365620374679565,0.792,0.3836296796798706,0.746,0.3316115140914917,0.808
51,51,52.0,0.3416146039962768,0.796,0.3788266181945801,0.72,0.3197253942489624,0.812
52,52,53.0,0.3325072526931762,0.794,0.381134033203125,0.734,0.3206300735473633,0.78
53,53,54.0,0.3308030366897583,0.8,0.3805111646652221,0.726,0.3158210515975952,0.806
54,54,55.0,0.3349994421005249,0.81,0.380989670753479,0.734,0.31537139415740967,0.804
55,55,56.0,0.328261137008667,0.804,0.3768072128295898,0.752,0.31771111488342285,0.806
56,56,57.0,0.3261053562164306,0.782,0.3773466348648071,0.736,0.3143119812011719,0.804
57,57,58.0,0.3367412090301513,0.804,0.3725266456604004,0.732,0.3118497133255005,0.8
58,58,59.0,0.3267685174942016,0.81,0.3534567356109619,0.732,0.3112964630126953,0.806
59,59,60.0,0.3235176801681518,0.816,0.3291144371032715,0.786,0.3106266260147095,0.8
60,60,61.0,0.3277963399887085,0.816,0.3329530954360962,0.772,0.31414711475372314,0.794
61,61,62.0,0.3281756639480591,0.802,0.3237406015396118,0.794,0.31362831592559814,0.788
62,62,63.0,0.3200687170028686,0.806,0.3309040069580078,0.782,0.305347204208374,0.796
63,63,64.0,0.3286755084991455,0.816,0.3218073844909668,0.774,0.30691540241241455,0.798
64,64,65.0,0.3302030563354492,0.794,0.3213367462158203,0.768,0.3101170063018799,0.798
65,65,66.0,0.3263114690780639,0.774,0.3216400146484375,0.794,0.30642688274383545,0.812
66,66,67.0,0.3175982236862182,0.796,0.3171899318695068,0.774,0.30579495429992676,0.808
67,67,68.0,0.3206082582473755,0.794,0.3153942823410034,0.786,0.3096625804901123,0.798
68,68,69.0,0.3169480562210083,0.798,0.3140671253204345,0.786,0.3061487674713135,0.818
69,69,70.0,0.325703501701355,0.79,0.3105708360671997,0.782,0.30365538597106934,0.8
70,70,71.0,0.3283193111419678,0.794,0.315432071685791,0.804,0.30520427227020264,0.794
71,71,72.0,0.3181086778640747,0.786,0.317335844039917,0.786,0.29761576652526855,0.81
72,72,73.0,0.3166869878768921,0.802,0.3078107833862304,0.8,0.3003348112106323,0.81
73,73,74.0,0.3281900882720947,0.778,0.3074774742126465,0.794,0.3047809600830078,0.796
74,74,75.0,0.3191138505935669,0.774,0.3032997846603393,0.79,0.29684317111968994,0.808


==> valNloss.csv <==
epochs,avg_loss,up_loss,low_loss,avg_val_acc,up_val_acc,low_val_acc
1.0,0.9930207967758179,0.9888243766572474,0.9972172168943884,0.14803999999999998,0.0686589040136129,0.22742109598638705
2.0,0.9367761087417602,0.9244624842840602,0.9490897331994602,0.3111199999999998,0.2596594753233119,0.36258052467668767
3.0,0.8961006665229797,0.8889639827313445,0.9032373503146149,0.3019999999999997,0.30199999999999944,0.302
4.0,0.8604290151596069,0.8351169892399248,0.885741041079289,0.3479999999999999,0.2870055740251618,0.40899442597483804
5.0,0.8087025642395019,0.7767857642660179,0.840619364212986,0.4628,0.39985367365763114,0.5257463263423688
6.0,0.7518670201301575,0.7199394256808741,0.7837946145794409,0.49356000000000017,0.4271078638417095,0.5600121361582908
7.0,0.6961547875404358,0.6671630801962809,0.7251464948845907,0.58076,0.5399171009843817,0.6216028990156184
8.0,0.6527219629287719,0.6223156411803009,0.683128284677243,0.62444,0.5749218578700694,0.6739581421299305
9.0,0.6166324400901795,0.5856422184691094,0.6476226617112496,0.6769200000000001,0.6310188714735684,0.7228211285264318
10.0,0.5855761528015136,0.556771179082984,0.6143811265200433,0.71072,0.6688215322475869,0.7526184677524131
11.0,0.5608367991447448,0.5365297796638469,0.5851438186256428,0.7400399999999999,0.7084008091127475,0.7716791908872523
12.0,0.5442813062667846,0.5238592195644485,0.5647033929691208,0.7488800000000001,0.7223284350743691,0.7754315649256311
13.0,0.5324807667732239,0.5162986088906655,0.5486629246557823,0.7572000000000003,0.736227637233731,0.7781723627662697
14.0,0.5242764687538147,0.5110724156061804,0.537480521901449,0.7631200000000001,0.7461911607013358,0.7800488392986644
15.0,0.5164202857017517,0.505118436721253,0.5277221346822504,0.76764,0.7538200723590895,0.7814599276409104
16.0,0.5091849637031555,0.49683308141127486,0.521536845995036,0.7718000000000003,0.7542717371083159,0.7893282628916847
17.0,0.5022367334365845,0.4877000237340339,0.5167734431391351,0.77664,0.7545368237576587,0.7987431762423413
18.0,0.49565102577209474,0.47709819352725785,0.5142038580169316,0.7822800000000001,0.756673719520399,0.8078862804796012
19.0,0.4885956573486328,0.46762776947271273,0.5095635452245528,0.78856,0.7581467397341226,0.8189732602658775
20.0,0.48052331924438474,0.4572681735304573,0.5037784649583121,0.79592,0.764525834937046,0.827314165062954
21.0,0.4721276330947876,0.4472160145380586,0.49703925165151663,0.8060399999999998,0.7728966990177499,0.8391833009822496
22.0,0.4638818192481995,0.43704484353971107,0.4907187949566879,0.8134800000000003,0.775899558278275,0.8510604417217257
23.0,0.45544254779815674,0.42810626363723353,0.48277883195907995,0.8231199999999999,0.7872866970542763,0.8589533029457234
24.0,0.4470894193649292,0.41837840344163063,0.47580043528822774,0.8312,0.7927770901674536,0.8696229098325465
25.0,0.4399590229988098,0.4108696495942963,0.4690483964033233,0.8377999999999998,0.7989623893628867,0.8766376106371129
26.0,0.4325993943214417,0.40443035810716227,0.4607684305357211,0.84544,0.810812750614581,0.8800672493854189
27.0,0.4255781960487366,0.3992456653539186,0.4519107267435546,0.8513599999999998,0.8174650092196499,0.8852549907803496
28.0,0.41888497352600096,0.3949176919371839,0.442852255114818,0.8592800000000003,0.8296995740395784,0.8888604259604221
29.0,0.41300540924072265,0.3914121896462558,0.4345986288351895,0.8635600000000002,0.8377660782353674,0.889353921764633
30.0,0.4079935693740845,0.38851924603963234,0.42746789270853663,0.8669999999999998,0.8446312718287335,0.889368728171266
31.0,0.4033340835571289,0.3859590792428246,0.42070908787143324,0.86948,0.8475316606550747,0.8914283393449254
32.0,0.39929774045944216,0.3843284028422591,0.4142670780766252,0.8744399999999999,0.8550687222930441,0.8938112777069557
33.0,0.395929844379425,0.3834479936064968,0.40841169515235326,0.8755199999999996,0.858532663540154,0.8925073364598453
34.0,0.3925458860397339,0.3829197517916819,0.40217202028778587,0.8793600000000003,0.8679446419241447,0.8907753580758558
35.0,0.39027665138244627,0.38198955604853957,0.398563746716353,0.8786400000000002,0.8662565271430024,0.891023472856998
36.0,0.3874545955657959,0.3799361858147666,0.3949730053168252,0.87924,0.8664157105459991,0.892064289454001
37.0,0.38616668939590454,0.37887536778901043,0.39345801100279865,0.8799600000000001,0.867653968958271,0.8922660310417292
38.0,0.3837091588973999,0.3767706619597744,0.3906476558350255,0.8805200000000001,0.8678657675064824,0.8931742324935178
39.0,0.3824688720703125,0.376115045765162,0.38882269837546296,0.8800400000000002,0.8664606627554952,0.8936193372445052
40.0,0.38042546272277833,0.37368941467796707,0.3871615107675896,0.8818000000000003,0.8685863706726731,0.8950136293273274
41.0,0.3794033741950989,0.3732007121551133,0.3856060362350845,0.8803200000000001,0.8653835479447093,0.8952564520552909
42.0,0.37747241258621217,0.37125914404924304,0.3836856811231813,0.8813199999999999,0.8685474669700954,0.8940925330299043
43.0,0.37610783576965334,0.3701893043251278,0.3820263672141789,0.8819199999999996,0.8688175727439527,0.8950224272560465
44.0,0.3745037746429443,0.36840667443771263,0.380600874848176,0.8824399999999997,0.8698970178984419,0.8949829821015575
45.0,0.37309080600738526,0.3672037364389346,0.3789778755758359,0.88128,0.8675409461752273,0.8950190538247726
46.0,0.37171387434005737,0.36570871148639783,0.3777190371937169,0.8814799999999999,0.8680349414281676,0.8949250585718322
47.0,0.3705779504776001,0.36462935389275963,0.3765265470624406,0.8818000000000003,0.8698718819590014,0.893728118040999
48.0,0.36920170068740843,0.36342576355327716,0.3749776378215397,0.8830400000000002,0.8679761890611972,0.8981038109388031
49.0,0.3680155920982361,0.3618542751925588,0.37417690900391337,0.8806799999999998,0.8684318327901679,0.8929281672098317
50.0,0.36681132555007934,0.3612756170114435,0.37234703408871517,0.8824400000000001,0.8687561993583655,0.8961238006416348
51.0,0.36528451919555666,0.36000231696428137,0.37056672142683195,0.8817200000000003,0.8669199459460449,0.8965200540539556
52.0,0.3640331530570984,0.3587201417443452,0.36934616436985157,0.8806799999999998,0.8668143013158368,0.8945456986841628
53.0,0.36286876916885374,0.3576350992181518,0.3681024391195557,0.88268,0.8690235875867781,0.8963364124132219
54.0,0.36199347019195555,0.3569387459672744,0.3670481944166367,0.8816400000000002,0.8682373733917566,0.8950426266082439
55.0,0.3603048896789551,0.3548302212321293,0.36577955812578083,0.88128,0.8673443765837333,0.8952156234162666
56.0,0.35935643672943113,0.35400224170789274,0.3647106317509695,0.8805599999999998,0.8675921011725104,0.8935278988274892
57.0,0.35797581434249875,0.35316870917658244,0.36278291950841507,0.8811199999999998,0.8688943875409039,0.8933456124590957
58.0,0.3571533846855164,0.35203459094462203,0.36227217842641074,0.8824000000000001,0.8698972003135298,0.8949027996864704
59.0,0.35596818923950196,0.35089903144018,0.36103734703882395,0.88264,0.8706972030076703,0.8945827969923297
60.0,0.35517982959747313,0.3501173013161255,0.36024235787882075,0.88232,0.8700278236263874,0.8946121763736126
61.0,0.35412015438079836,0.3494071279941621,0.3588331807674346,0.8807200000000002,0.8678965215327511,0.8935434784672492
62.0,0.3531705689430237,0.3481052406739573,0.35823589721209004,0.8828400000000002,0.8701083700964882,0.8955716299035121
63.0,0.3519476532936096,0.34688529908165966,0.35701000750555956,0.8827200000000001,0.8704643237640676,0.8949756762359325
64.0,0.35091620206832885,0.34613347237932185,0.35569893175733586,0.8831200000000001,0.8710325850571763,0.895207414942824
65.0,0.3496676301956177,0.34513609781101107,0.3541991625802243,0.8819200000000004,0.8676934895353783,0.8961465104646225
66.0,0.3487820315361023,0.3441580712656893,0.35340599180651533,0.8834399999999999,0.8702094898057556,0.8966705101942442
67.0,0.3476967096328735,0.3433768132724019,0.35201660599334517,0.88272,0.8693707827944857,0.8960692172055142
68.0,0.3470453429222107,0.3424202309601606,0.35167045488426074,0.8834000000000001,0.8705797035915702,0.8962202964084299
69.0,0.3461950707435608,0.34133958723725777,0.35105055424986387,0.8816800000000004,0.8684475550256201,0.8949124449743806
70.0,0.34490461349487306,0.34032797354042854,0.3494812534493176,0.8819199999999999,0.8681681419437226,0.8956718580562772
71.0,0.3439429044723511,0.33917429473446487,0.3487115142102373,0.8814799999999998,0.8680885997744819,0.8948714002255177
72.0,0.34292772293090823,0.3384946996725618,0.34736074618925467,0.8832399999999998,0.8695819474301786,0.896898052569821
73.0,0.34201664209365845,0.3374929769183851,0.3465403072689318,0.8814000000000002,0.8684246387333533,0.8943753612666471
74.0,0.34089749097824096,0.33651720741772784,0.3452777745387541,0.8824400000000001,0.8680940458665171,0.8967859541334832
75.0,0.3394666790962219,0.33531616722607566,0.34361719096636817,0.8824000000000001,0.8702081994766975,0.8945918005233027

